Fixing Errors of the Google Voice Recognizer through Phonetic Distance Metrics

Speech recognition systems for the Spanish language, such as Google's, produce errors quite frequently when used in applications of a specific domain. These errors mostly occur when recognizing words new to the recognizer's language model or ad hoc to the domain. This article presents an algorithm that uses Levenshtein distance on phonemes to reduce the speech recognizer's errors. The preliminary results show that it is possible to correct the recognizer's errors significantly by using this metric and using a dictionary of specific phrases from the domain of the application. Despite being designed for particular domains, the algorithm proposed here is of general application. The phrases that must be recognized can be explicitly defined for each application, without the algorithm having to be modified. It is enough to indicate to the algorithm the set of sentences on which it must work. The algorithm's complexity is $O(tn)$, where $t$ is the number of words in the transcript to be corrected, and $n$ is the number of phrases specific to the domain.

==> code/experiments/context_pizza.json <==
{
    "context":  [
        "búfalo",
        "búfalos",
        "mit lover",
        "meat lover",
        "pepperoni",
        "extra pepperoni",
        "barbecue",
        "barbiquiu",
        "jueves mozzareloso",
        "pizza",
        "pizzas",
        "chulada",
        "chuladas",
        "nutela",
        "nutella",
        "buccellati",
        "signore",
        "sprite",
        "bustarella",
        "passione",
        "ragazza",
        "mozzarella",
        "espinaca",
        "chuleta",
        "queso mozzarella",
        "a la mexicana",
        "mozzareloso",
        "queso parmesano",
        "pizza de corazón",
        "caprichosa",
        "pizza ragazza",
        "buchelati",
        "piña",
        "dipdish"
    ],
    "replace":[
        {"phonetic":"mit lover", "text":"meat lover"},
        {"phonetic":"dip dish", "text":"deep dish"},
        {"phonetic":"buffalo", "text":"búfalo"},
        {"phonetic":"pisas", "text":"pizzas"},
        {"phonetic":"buchelati", "text":"buccellati"},
        {"phonetic":"barbiquiu", "text":"barbecue"},
        {"phonetic":"perón", "text":"pepperoni"},
        {"phonetic":"dipdish", "text":"deep dish"}
    ],

    "_context":[
	"deep dish",
        "dip dish",
        "pisa",
        "pisas"
    ],
    "_replace":[
        {"phonetic":"pisa", "text":"pizza"}
    ]
}

